Kinetic derivation of a compressible Leslie--Ericksen equation for rarified calamitic gases

Nematic ordering describes the phenomenon where anisotropic molecules tend to locally align, like matches in a matchbox. This ordering can arise in solids (as nematic elastomers), liquids (as liquid crystals), and in gases. In the 1940s, Onsager described how nematic ordering can arise in dilute colloidal suspensions from the molecular point of view. However, the kinetic theory of nonspherical molecules has not, thus far, accounted for phenomena relating to the presence of nematic ordering. In this work we develop a kinetic theory for the behavior of rarified calamitic (rodlike) gases in the presence of nematic ordering. Building on previous work by Curtiss, we derive from kinetic theory the rate of work hypothesis that forms the starting point for Leslie--Ericksen theory. We incorporate ideas from the variational theory of nematic liquid crystals to create a moment closure that preserves the coupling between the laws of linear and angular momentum. The coupling between these laws is a key feature of our theory, in contrast to the kinetic theory proposed by {Curtiss \& Dahler}, where the couple stress tensor is assumed to be zero. This coupling allows the characterization of anisotropic phenomena arising from the nematic ordering. Furthermore, the theory leads to an energy functional that is a compressible variant of the classical Oseen--Frank energy (with a pressure-dependent Frank constant) and to a compressible analogue of the Leslie--Ericksen equations. The emergence of compressible aspects in the theory for nematic fluids enhances our understanding of these complex systems.

==> referees.txt <==
Referee #1 (Remarks to the Author):

In this paper the authors derive consistent macroscopic equations from a kinetic description
of rarefied calamitic (rodlike) gases in presence of a nematic order. The starting point is the
Boltzmann-Curtis kinetic equation taking into account the excluded volume in the interactions
among rigid bodies, and with kinetic variables given by position, molecular velocity, Euler
angles and their time derivative. Conservation equations for mass, linear, and angular
momentum are derived from the kinetic level, and a suitable closure coupling linear and
angular momentum is looked for. To this aim, a suitable equation for the internal energy is
derived, similar to the one used in Leslie-Ericksen theory for the dynamics of liquid crystals,
and a closure of the macroscopic system is achieved owing to the equilibrium Maxwellian
distribution of Boltzmann-Curtis equation, using proper decompositions of energy, and
applying a Noll-Coleman procedure to derive constitutive equations from a principle of virtual
work. The final system is a variant of the Leslie-Ericksen equations, that are correctly recovered
under isothermal and isobaric conditions.
The paper is interesting, this coupling between kinetic theory for calamitic (polyatomic) gases
and more classical continuum mechanics techniques is really promising in order to obtain
consistent hydrodynamic systems. I suggest however some improvements in the presentation
of the paper, and I list also a few questions.
1) In Section 2 some notations are not defined, neither in Table 1: the conjugate moments p and
ς, the angular velocity ω, etc. Such symbols and also the construction of the kinetic equation
(with proper integration over the surface element of the excluded volume) become clear in
appendices (especially in Appendix B), therefore I suggest to move some crucial parts relevant
to notations and to the kinetic model from appendices to the core of the paper (Section 2).
2) In my opinion in some points the position vector q is wrongly denoted by r: in formula (2.5),
in (2.12) (where also the tensor εlki is not defined), in (2.17).
3) The assumption after (3.11) regarding the fact that the heat flux has a constant sign seems a
bit strong and not physical. Is it really necessary for your closure? I think that the heat flux
should vanish correspondingly to the Maxwellian distribution used in Section 4, therefore why
do you need an assumption on its sign? Please clarify this point.
4) In this paper you propose a closure at Euler level, since you are using the equilibrium
distribution of the kinetic equation as approximating function. Do you think possible to go on in
this asymptotic procedure, with the aim of obtaining consistent Navier-Stokes equations for
rarefied calamitic gases?

Referee #2 (Remarks to the Author):

This research introduces a novel kinetic theory framework for understanding nematic ordering in rarified calamitic (rod-shaped) gases. Nematic ordering describes the alignment of anisotropic molecules, observed in various states of matter like liquid crystals and some solids.
Building upon Curtiss' and Curtiss and Dahaler prior works, this theory establishes a connection between kinetic theory and Leslie-Ericksen theory, a fundamental framework for nematic liquid crystals. The key innovation lies in incorporating ideas from variational theory, allowing for a more accurate representation of the coupling between linear and angular momentum. This coupling is crucial for capturing anisotropic phenomena arising from nematic ordering, which was absent in previous kinetic theories.
The authors derive a system of six equations governing the evolution of six macroscopic unknowns. These unknowns comprise four scalar-valued quantities (density, pressure, internal energy, and a Lagrange multiplier related to the unitarity of the nematic director) and two vector-valued quantities (velocity and nematic director).
This system bears resemblance to the equations governing the hydrodynamics of nematic liquid crystals. The derived equations capture the contribution of the nematic director to the (non-symmetric) Ericksen stress tensor and one of the rotational viscosity terms. However, the Leslie-Ericksen model exhibits greater complexity, incorporating numerous viscosity coefficients that couple the time derivative of the nematic director with the velocity gradient. I guess these terms are not obtainable within the framework of kinetic theory.
My main concern is that, given the absence of these coupling terms, it is debatable whether the hydrodynamic limit of the derived equations can be strictly termed a compressible Leslie-Ericksen model. Perhaps an alternative designation would be more appropriate.
Minor comments:
- The paper is clearly written and well organized, but it would benefit a lot of a concluding section, in which the major comment above could be taken in due consideration and also some perspective could be discussed.
- Appendix A contains well known and standard definitions and concepts of classical Rational Mechanics of rigid bodies, I think it could be drastically reduced or even completely removed.
- To my knowledge, liquid crystal displays now are no more so popular, so I dont't think that liquid crystal display industry is really a billion-dollar one.
